MeV Gamma-Ray Source Contribution to the Inner Galactic Diffuse Emission

The origin of the inner Galactic emission, measured by COMPTEL with a flux of $\sim 10^{-2} ~{\rm MeV~ cm}^{-2}~ {\rm s}^{-1}~ {\rm sr}^{-1}$ in the 1-30 MeV energy range from the inner Galactic region, has remained unsettled since its discovery. In this paper, we elaborate on a model of individual MeV gamma-ray sources unresolved by COMPTEL. This is conducted for sources crossmatched between the Swift-BAT and Fermi-LAT catalogs by interpolating the energy spectra in the hard X-ray and GeV gamma-ray ranges, as well as unmatched sources between the two catalogs. We find that the source contribution to the COMPTEL emission would be at least ~20%. Combined with the Galactic diffuse emission, which is not well constrained, the COMPTEL emission can be roughly reproduced in some cases.

==> abstract.txt <==
The origin of the inner Galactic emission, measured by COMPTEL with a flux of $\sim 10^{-2} ~\mathrm{MeV~ cm}^{-2}~ \mathrm{s}^{-1}~ \mathrm{sr}^{-1}$ in the 1–30 MeV energy range from the inner Galactic region, has remained unsettled since its discovery. In this paper, we elaborate on a model of individual MeV gamma-ray sources unresolved by COMPTEL. This is conducted for sources crossmatched between the Swift-BAT and Fermi-LAT catalogs by interpolating the energy spectra in the hard X-ray and GeV gamma-ray ranges, as well as unmatched sources between the two catalogs. We find that the source contribution to the COMPTEL emission would be at least ~20%. Combined with the Galactic diffuse emission, which is not well constrained, the COMPTEL emission can be roughly reproduced in some cases. 


%The origin of the inner Galactic emission, measured by COMPTEL with a flux of $\sim 10^{-2}$ MeV/cm2/s/sr in the 1–30 MeV energy range from the inner Galactic region, has remained unsettled since its discovery. In this paper, we elaborate on a model of individual MeV gamma-ray sources unresolved by COMPTEL. This is conducted for sources crossmatched between the Swift-BAT and Fermi-LAT catalogs by interpolating the energy spectra in the hard X-ray and GeV gamma-ray ranges, as well as unmatched sources between the two catalogs. We find that the source contribution to the COMPTEL emission would be at least $\sim$20\%. Combined with the Galactic diffuse emission, which is not well constrained, the emission can be roughly reproduced in some cases.


%The origin of the inner Galactic emission, measured by COMPTEL with a flux of 1e-2 MeV/cm2/s/sr in the 1-30 MeV from a region of |l| < 60 degrees and |b| < 10 degrees, has remained unsettled since its discovery. In this paper, we investigate the origin of this emission by taking into account the Galactic diffuse emission and individual MeV gamma-ray sources which were not resolved by COMPTEL. The Galactic diffuse emission is calculated by GALPROP to reconcile the cosmic-ray and gamma-ray spectra with observations by AMS-02, Voyager, and Fermi-LAT, resulting in a flux of (2–8)e-3 MeV/cm2/s/sr. The source contribution is estimated for sources cross-matched between the Swift-BAT and Fermi-LAT catalogs by interpolating the energy spectra in the hard X-ray and GeV gamma-ray ranges, resulting in a flux of at least 10% of the COMPTEL excess. Although the Galactic diffuse emission is uncertain by a factor of few, the inner Galactic emission could be roughly reproduced by the Galactic diffuse emission and the MeV gamma-ray sources.

